Learning Communication Skills in Multi-task Multi-agent Deep Reinforcement Learning

In multi-agent deep reinforcement learning (MADRL), agents can communicate with one another to perform a task in a coordinated manner. When multiple tasks are involved, agents can also leverage knowledge from one task to improve learning in other tasks. In this paper, we propose Multi-task Communication Skills (MCS), a MADRL with communication method that learns and performs multiple tasks simultaneously, with agents interacting through learnable communication protocols. MCS employs a Transformer encoder to encode task-specific observations into a shared message space, capturing shared communication skills among agents. To enhance coordination among agents, we introduce a prediction network that correlates messages with the actions of sender agents in each task. We adapt three multi-agent benchmark environments to multi-task settings, where the number of agents as well as the observation and action spaces vary across tasks. Experimental results demonstrate that MCS achieves better performance than multi-task MADRL baselines without communication, as well as single-task MADRL baselines with and without communication.

==> results/finetune_compare/233_eval_win_rate_SUMMARY.csv <==
method,(233-0|233-1|233-2|233-3)_mean,(233-0|233-1|233-2|233-3)_std
"MCS: $\hat{\alpha}=0.1$, $\beta=1$",0.9579166666666667,0.079470604760299
"MCS: $\hat{\alpha}=0.5$, $\beta=1$",0.8045833333333334,0.36435256550075673
"MCS: $\hat{\alpha}=0.7$, $\beta=1$",0.86875,0.269630745668302
"MCS: $\hat{\alpha}=0.9$, $\beta=1$",0.6475,0.4561914333452388
"MCS: $\hat{\alpha}=0.1$, $\beta=0.5$",0.9258333333333333,0.15707402828469247
"MCS: $\hat{\alpha}=0.5$, $\beta=0.5$",0.9616666666666667,0.0623880733164124
"MCS: $\hat{\alpha}=0.7$, $\beta=0.5$",0.8,0.3636265063286784
"MCS: $\hat{\alpha}=0.9$, $\beta=0.5$",0.4916666666666666,0.492672028560407
"MCS: $\hat{\alpha}=0.1$, $\beta=0.1$",0.7920833333333334,0.3511144302313126
"MCS: $\hat{\alpha}=0.5$, $\beta=0.1$",0.9833333333333336,0.04173167680198308
"MCS: $\hat{\alpha}=0.7$, $\beta=0.1$",0.9625,0.06430121727756102
"MCS: $\hat{\alpha}=0.9$, $\beta=0.1$",0.8108333333333334,0.36660079521526473


==> results/finetune_compare/344_eval_win_rate_SUMMARY.csv <==
method,(344-0|344-1|344-2|344-3)_mean,(344-0|344-1|344-2|344-3)_std
"MCS: $\hat{\alpha}=0.1$, $\beta=1$",0.9758333333333334,0.061550939758362275
"MCS: $\hat{\alpha}=0.5$, $\beta=1$",0.9862500000000001,0.03712706559244901
"MCS: $\hat{\alpha}=0.7$, $\beta=1$",0.9858333333333335,0.03446459632282968
"MCS: $\hat{\alpha}=0.9$, $\beta=1$",0.9833333333333334,0.03680243704447196
"MCS: $\hat{\alpha}=0.1$, $\beta=0.5$",0.9862500000000001,0.0334380093597552
"MCS: $\hat{\alpha}=0.5$, $\beta=0.5$",0.9808333333333333,0.04357827720558812
"MCS: $\hat{\alpha}=0.7$, $\beta=0.5$",0.9816666666666667,0.03932929458567673
"MCS: $\hat{\alpha}=0.9$, $\beta=0.5$",0.9841666666666669,0.045856374923566326
"MCS: $\hat{\alpha}=0.1$, $\beta=0.1$",0.9837500000000002,0.038061563904191
"MCS: $\hat{\alpha}=0.5$, $\beta=0.1$",0.9862499999999998,0.03315300438627753
"MCS: $\hat{\alpha}=0.7$, $\beta=0.1$",0.9787500000000001,0.053360095951571006
"MCS: $\hat{\alpha}=0.9$, $\beta=0.1$",0.975,0.053996654103605345


==> results/finetune_compare/Football_eval_win_rate_SUMMARY.csv <==
method,(academy_3_vs_1_with_keeper|academy_pass_and_shoot_with_keeper)_mean,(academy_3_vs_1_with_keeper|academy_pass_and_shoot_with_keeper)_std
"MCS: $\hat{\alpha}=0.1$, $\beta=1$",0.65625,0.19943892630415788
"MCS: $\hat{\alpha}=0.5$, $\beta=1$",0.765625,0.17158138047390933
"MCS: $\hat{\alpha}=0.7$, $\beta=1$",0.79765625,0.14505247365497725
"MCS: $\hat{\alpha}=0.9$, $\beta=1$",0.77109375,0.17750856960023892
"MCS: $\hat{\alpha}=0.1$, $\beta=0.5$",0.72109375,0.19787161756197003
"MCS: $\hat{\alpha}=0.5$, $\beta=0.5$",0.5984375,0.31479899643956977
"MCS: $\hat{\alpha}=0.7$, $\beta=0.5$",0.671875,0.2315171594634317
"MCS: $\hat{\alpha}=0.9$, $\beta=0.5$",0.6828125,0.19850954262736686
"MCS: $\hat{\alpha}=0.1$, $\beta=0.1$",0.6796875,0.17975254598659524
"MCS: $\hat{\alpha}=0.5$, $\beta=0.1$",0.7859375,0.12757816801810787
"MCS: $\hat{\alpha}=0.7$, $\beta=0.1$",0.72890625,0.2051510931016396
"MCS: $\hat{\alpha}=0.9$, $\beta=0.1$",0.709375,0.1968977398002478


==> results/finetune_compare/Marines_eval_win_rate_SUMMARY.csv <==
method,(3m|5m_vs_6m|8m_vs_9m|10m_vs_11m)_mean,(3m|5m_vs_6m|8m_vs_9m|10m_vs_11m)_std
"MCS: $\hat{\alpha}=0.1$, $\beta=1$",0.515625,0.3820691965028029
"MCS: $\hat{\alpha}=0.5$, $\beta=1$",0.6454427083333333,0.3212127205960499
"MCS: $\hat{\alpha}=0.7$, $\beta=1$",0.6604166666666667,0.28856475134026405
"MCS: $\hat{\alpha}=0.9$, $\beta=1$",0.59765625,0.37131309914439187
"MCS: $\hat{\alpha}=0.1$, $\beta=0.5$",0.6854166666666666,0.2691922320537042
"MCS: $\hat{\alpha}=0.5$, $\beta=0.5$",0.6532552083333333,0.32332693333989837
"MCS: $\hat{\alpha}=0.7$, $\beta=0.5$",0.6209635416666666,0.33810065644454385
"MCS: $\hat{\alpha}=0.9$, $\beta=0.5$",0.7406249999999999,0.2597935595154487
"MCS: $\hat{\alpha}=0.1$, $\beta=0.1$",0.64609375,0.32259302016193264
"MCS: $\hat{\alpha}=0.5$, $\beta=0.1$",0.697265625,0.2728500210674944
"MCS: $\hat{\alpha}=0.7$, $\beta=0.1$",0.6169270833333333,0.32850055894379493
"MCS: $\hat{\alpha}=0.9$, $\beta=0.1$",0.6881510416666666,0.28451484787543035


==> results/finetune_compare/SZealot_eval_win_rate_SUMMARY.csv <==
method,(2s3z|3s5z|3s5z_vs_3s6z)_mean,(2s3z|3s5z|3s5z_vs_3s6z)_std
"MCS: $\hat{\alpha}=0.1$, $\beta=1$",0.9494791666666667,0.0740598752235298
"MCS: $\hat{\alpha}=0.5$, $\beta=1$",0.9489583333333333,0.06538428243834102
"MCS: $\hat{\alpha}=0.7$, $\beta=1$",0.8185763888888887,0.20646302055557159
"MCS: $\hat{\alpha}=0.9$, $\beta=1$",0.9076388888888889,0.13012060478277485
"MCS: $\hat{\alpha}=0.1$, $\beta=0.5$",0.8452083333333335,0.19163494002735995
"MCS: $\hat{\alpha}=0.5$, $\beta=0.5$",0.9208333333333334,0.12655846729705383
"MCS: $\hat{\alpha}=0.7$, $\beta=0.5$",0.7850694444444446,0.3580748875706367
"MCS: $\hat{\alpha}=0.9$, $\beta=0.5$",0.9032986111111112,0.15935225786130539
"MCS: $\hat{\alpha}=0.1$, $\beta=0.1$",0.8430555555555556,0.2182719538037053
"MCS: $\hat{\alpha}=0.5$, $\beta=0.1$",0.9461805555555556,0.08580527562120976
"MCS: $\hat{\alpha}=0.7$, $\beta=0.1$",0.9449652777777778,0.07826791835220645
"MCS: $\hat{\alpha}=0.9$, $\beta=0.1$",0.8380208333333334,0.22009362126762833


==> results/finetune_compare/best_alpha_beta_per_env.csv <==
env,best_method,alpha,beta,best_mean,best_std
233,"MCS: $\hat{\alpha}=0.5$, $\beta=0.1$",0.5,0.1,0.98,0.04
344,"MCS: $\hat{\alpha}=0.1$, $\beta=0.5$",0.1,0.5,0.99,0.03
Marines,"MCS: $\hat{\alpha}=0.9$, $\beta=0.5$",0.9,0.5,0.74,0.26
SZealot,"MCS: $\hat{\alpha}=0.1$, $\beta=1$",0.1,1.0,0.95,0.07
Football,"MCS: $\hat{\alpha}=0.7$, $\beta=1$",0.7,1.0,0.8,0.15

